Future-State Predicting LSTM for Early Surgery Type Recognition

This work presents a novel approach for the early recognition of the type of a laparoscopic surgery from its video. Early recognition algorithms can be beneficial to the development of 'smart' OR systems that can provide automatic context-aware assistance, and also enable quick database indexing. The task is however ridden with challenges specific to videos belonging to the domain of laparoscopy, such as high visual similarity across surgeries and large variations in video durations. To capture the spatio-temporal dependencies in these videos, we choose as our model a combination of a Convolutional Neural Network (CNN) and Long Short-Term Memory (LSTM) network. We then propose two complementary approaches for improving early recognition performance. The first approach is a CNN fine-tuning method that encourages surgeries to be distinguished based on the initial frames of laparoscopic videos. The second approach, referred to as 'Future-State Predicting LSTM', trains an LSTM to predict information related to future frames, which helps in distinguishing between the different types of surgeries. We evaluate our approaches on a large dataset of 425 laparoscopic videos containing 9 types of surgeries (Laparo425), and achieve on average an accuracy of 75% having observed only the first 10 minutes of a surgery. These results are quite promising from a practical standpoint and also encouraging for other types of image-guided surgeries.

==> abstract_tbme.txt <==
\textit{Objective:} Accurate surgery duration estimation is necessary for optimal OR planning, which plays an important role for patient comfort and safety as well as resource optimization. It is however challenging to preoperatively predict surgery duration since it varies significantly depending on the patient condition, surgeon skills, and intraoperative situation. We present an approach for intraoperative estimation of remaining surgery duration, which is well suited for deployment in the OR.
\textit{Methods:} We propose a deep learning pipeline, named {\ours}, which automatically estimates the remaining surgery duration intraoperatively by using only visual information from laparoscopic videos. An interesting feature of {\ours} is that it does not depend on any manual annotation during training. 
\textit{Results:} The experimental results show that the proposed network significantly outperforms the method that is frequently used in surgical facilities for estimating surgery duration. Further, the generalizability of the approach is demonstrated by testing the pipeline on two large datasets containing different types of surgeries, 120 cholecystectomy and 170 gastric bypass videos. 
\textit{Conclusion:} Creation of manual annotations requires expert knowledge and is a time-consuming process, especially considering the numerous types of surgeries performed in a hospital and the large number of laparoscopic videos available. Since the proposed pipeline is not reliant on manual annotation, it is easily scalable to many types of surgeries. 
\textit{Significance:} An improved OR management system could be developed with {\ours} as a result of its superior performance and ability to be efficiently scaled up to many kinds of surgeries.

